Bondi-Hoyle-Littleton accretion and the upper mass stellar IMF

We report on a series of numerical simulations of gas clouds with self-gravity forming sink particles, adopting an isothermal equation of state to isolate the effects of gravity from thermal physics on the resulting sink mass distributions. Simulations starting with supersonic velocity fluctuations develop sink mass functions with a high-mass power-law tail $dN/d\log M \propto M^{\Gamma}$, $\Gamma = -1 \pm 0.1$, independent of the initial Mach number of the velocity field. Similar results but with weaker statistical significance hold for a simulation starting with initial density fluctuations. This mass function power-law dependence agrees with the asymptotic limit found by Zinnecker assuming Bondi-Hoyle-Littleton (BHL) accretion, even though the mass accretion rates of individual sinks show significant departures from the predicted $\mdot \propto M^2$ behavior. While BHL accretion is not strictly applicable due to the complexity of the environment, we argue that the final mass functions are the result of a {\em relative} $M^2$ dependence resulting from gravitationally-focused accretion. Our simulations may show the power-law mass function particularly clearly compared with others because our adoption of an isothermal equation of state limits the effects of thermal physics in producing a broad initial fragmentation spectrum; $\Gamma \rightarrow -1$ is an asymptotic limit found only when sink masses grow well beyond their initial values. While we have purposely eliminated many additional physical processes (radiative transfer, feedback) which can affect the stellar mass function, our results emphasize the importance of gravitational focusing for massive star formation.

==> ans2referee2.txt <==
REFEREE:

The authors have done a good job of addressing the concerns raised in
my earlier report. The paper should be published but I would like the
authors to consider the following comments beforehand. I am still not
fully convinced that the conclusions are fully supported by their data
and graphs but do not want the paper delayed longer.


1) How is accretion rate measured? Is it an average over a given
timescale? Please state this in the paper.


ANSWER

The second paragraph of section 3.1 states how accretion rates are
measured:  

  "Figure 2 shows the time sequence of the accretion rates of sinks,
    calculated as the difference in sink mass between two snapshots,
    as a function of mass."

However, since it may be confusing, we have changed the sentence as
follows:


  We calculated accretion rates into sinks as the difference in sink
    mass between two snapshots, as a function of mass. In figure 2 we
    show the time sequence of accretion rates of sinks as a function
    of mass.


#######################################################################

REFEREE:

2). The gas properties are estimated at 6 Router which is nearly 0.01
pc.  How does this compare to the Bondi Hoyle radius? The gas density
and velocities should be estimated outside of the Bondi Hoyle radius
In order to get relevant BH accretion rates. Measuring the properties
inside this radius will give higher velocities and densities due to
local collapse. The properties should only use particles outside the
BH radius. What concerns me further is that the bH radius is likely to
be smaller at small masses but larger at large masses. Hence a mass
dependency could result just due to the measurement methods. This
could bias your results.

ANSWER

We understand the referee's concern.  We have calculated the BH radius
of every sink particle as follows: we calculated the velocity
dispersion v_turb at 3, 6, 12, 24 and 48 times Router, and then
calculated the BH radius accordiing to the equation

R_BH = 2GM/vtot^2    (1)

where vtot^2 = v_turb^2 + c_s^2, and cs= 0.2 km/sec is the sound
speed. Then, in order to calculate alpha outside the BH radius, we
used the maximum value between 2R_BH and 6Router. We notice the sink
that has the larger BH radius, 2R_BH is close, but still smaller than
6Router.  We have repeated the situation for 3, 12, 24 and 48 times
Router, with basically the same result: the larger the considered
radius for calculating the velocity dispersion that enters into
eq. (1) above, the larger the velocity dispersion, and then, the
smaller the R_BH.  Only for the 3Router case some few sinks have
3Router < 2R_BH.

In summary, we believe that our ussage of 6Router is ok to calculate
the alpha.  We added this description in section XXX, and added the
histogram of R_BH.



#######################################################################

REFEREE:

3) Figure 11 is a definite improvement to the paper but i note that
only one of the four groups denotes anything close to a quadratic mass
dependency. Even for group 4, i suspect a fit would yield a shallower
mass dependency.  I would think that the most one could say is that it
is not inconsistent with a quadratic mass dependency.

ANSWER


 - First of all, we had a bug in the calculation of figure 11: a
   division by alpha^2, rather than by alpha.  We have now fixed
   it. In any event, our results do not change qualitatively.
   
 - Probably the example that we have chosen is not the best one, since
   some groups exhibit more scatter in their alpha than others even
   within the same group: sinks that are close to the core might have
   a larger density and smaller velocity dispersion than sinks that
   are in the periphery.  Additionally, group 1 in Fig 10 has a hole
   in the center, presumably as a consequence of a recent accretion
   event. This might be biasing our results.  We have then looked into
   the other of our runs that has good time resolution: run 22ID2.
   There we repeat the analysis at two times: when there are few sinks
   (~50), and a more complicated case, when there are ~360 sinks.  We
   then argue that part of the bluring is due to the different values
   that alpha might have, and show that, by discriminating sinks by
   alpha, the tendencies are quadratic, with some scatter, of course.

   Then, sectionXXX has changed substantially.

#######################################################################

REFEREE:

4) The fact that the four groups disagree in their Mdot/rho v^3
indicates that either something else is going on, or that the
measurements of rho and velocity are not sufficiently robust.

ANSWER

We agre that the measurement of rho and velocity are not sufficiently
robuts.  This was part of our argument in the previous version answer.
The environment is complex, so it is not surprising that the density
and velocity exhibit strong fluctuations.


#######################################################################

REFEREE:

5) I am less convinced by figure 12. If the goal is to show the
decrease in accretion rate and gas reservoirs as a function of time,
would it not be better to plot these two quantities as a function of
time, or perhaps age of the sink?


We now show, in Fig XXX, the corresponding figure for run 22ID2. There
one can see the tendency. 


